A novel simulation approach for concentration-driven evaporation in capillaries

Long liquid retention times in industrial gaps, due to capillary effects, significantly affect product lifetime by facilitating corrosion on solid surfaces. Concentration-driven evaporation plays a major role in mitigating this corrosion. Accurate evaporation rate predictions are crucial for improved product design. However, simulating capillary-driven flows with evaporation in complex geometries is challenging, requiring consideration of surface tension, wetting, and phase-change effects. Traditional approaches, such as the Volume-of-Fluid method, are prone to curvature calculation errors and have long simulation times due to strict time step limitations. This study introduces a novel semi-transient simulation approach for fast evaporation rate prediction in arbitrarily shaped cavities. The approach involves a unidirectional coupling circuit, simulating the fluid surface in Surface Evolver and combining it with a vapor-in-gas diffusion simulation in OpenFOAM. The approach assumes that the evaporation rate is calculated solely based on the conditions at a given liquid filling level, without considering the evaporation history. This allows for highly parallelized simulations, achieving simulation runtimes in the order of 10 min to cover up to 150 h of physical time. Numerical investigations are conducted for water evaporation in air at a temperature of 23{\deg}C and a relative humidity of 17%, for round and polygonal-shaped capillaries with inner diameters ranging from 1 mm to 13 mm. The results are validated using experimental data and show strong agreement. Simulations are also performed for complex industrial relevant gaps, demonstrating the applicability of the approach to a wide range of crevice geometries.

==> Figure_7_v2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure_7_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1016.75949457bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49439497)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure_7_v2.pdf}}%
    \put(0.53157669,0.24682831){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$h_{\mathrm{c}}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure_7_v2.pdf}}%
    \put(0.81140135,0.29523281){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\bar{\chi}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figure_7_v2.pdf}}%
    \put(0.10852353,0.23588984){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$h_{\mathrm{c}}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figure_7_v2.pdf}}%
    \put(0.2710808,0.26203914){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\bar{\chi}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Figure_7_v2.pdf}}%
  \end{picture}%
\endgroup%


==> figure_captions.txt <==
1a) Round capillary.
1b) Square capillary.
1) [Sketch of round and square capillary sections.]{Section through the center of regular shaped capillaries with a contact angle of $\theta<45$° and a mean diffusion length of $\bar{\chi}>0$. For round capillaries (a), the meniscus shape is an approximate spherical cap. For a contact angle of $\theta<45$°, liquid fingers develop in the corners of square capillaries (b).

2) [Flowchart of the proposed three-step method.]{Schematic process of the proposed three-step method to determine evaporation rate in cavities. (left) Flat plane liquid initialization and surface formation simulation. (center) Extension of cavity by an environmental domain, slicing at the simulated liquid surface and extraction of gas domain. (right) Vapor-in-gas diffusion simulation and evaporation rate calculation by integrating the vapor mass fraction flux over the environment boundary.

3) [Sketch of fluid surface at the wall.]{2D sketch of an arbitrary fluid surface facet at the wall with the corresponding surface energies $\gamma\ped{lg},\,\gamma\ped{sg},\,\gamma\ped{ls}$ between solid, gas and liquid. $\bm{n}\ped{W}$ and $\bm{n}\ped{f}$ are the wall and facet normal vectors and $\bm{x}_{\mathrm{W,}i}$ are the coordinates of a wall vertex.

4) [Flowchart of the pre-processing step.]{Schematic pre-processing step to split the capillary at the simulated 2D surface and mesh the resulting gas domain.

5) [Domain considered for vapor diffusion simulation.]{Air domain of a round capillary with an extended environment domain and the simulated water surface from SE.

6) [Fluid surface of round capillary as simulated in Surface Evolver.]{Simulated fluid surface from SE for the round capillary with a diameter of $d\ped{c}=10\unit{mm}$, height of $h\ped{c}=50\unit{mm}$ and a contact angle of $\theta=20^{\circ}$.

7) [Meniscus sections of round capillaries.]{Meniscus sections of the round capillaries with $d\ped{c}=1\unit{mm}$ (left) and $d\ped{c}=10\unit{mm}$ (right) for various mean diffusion lengths $\bar{\chi}$ are displayed in solid colored lines. Utilizing the symmetry axis, only the right arc of the section is depicted and the sections are shifted in $z$-direction such that their deepest points collapse. The black marked lines show the meniscus approximation using a spherical cap and the Bezier method according to \cite{lewis_calculation_2022}.

8) Evaporation rate (left) and normalized water mass (right) for round capillaries using the proposed method in this work, the experimental results from Schweigler et al. \cite{schweigler_analyse_2017} and the analytical solution in \cref{eq:stefanEvapRate} with the modified diffusion length $\bar{\chi}^*$. For the experiments, the band around the data points shows the scale measurement error.

9) [Fluid surface of square capillary as simulated in Surface Evolver.]{Simulated fluid surface from SE for the square capillary with a width of $a\ped{c}=1\unit{mm}$, height of $h\ped{c}=50\unit{mm}$ and a contact angle of $\theta=20^{\circ}$. For higher mean diffusion lengths $\bar{\chi}$, liquid fingers form in the corners of the capillary and rise to the top of the capillary.

10) [Sections of liquid fingers at different heights.]{Section of a single liquid finger in the S1, S4 and S13 case for various mean diffusion lengths at 25\%, 50\% and 75\% of the total meniscus height $h\ped{m}$. $x$ and $y$ coordinates are normalized by the half capillary width $r\ped{c}$. Inset axes show absolute values in the proximity of the corner.

11) [Evaporation rate of square capillaries.]{Evaporation rate (left) and normalized water mass (right) for square capillaries using the proposed method in this work and the experimental results from Schweigler et al. \cite{schweigler_analyse_2017}. For the experiments, the band around the data points shows the measurement error.

12) Evaporation rate (left) in a square capillary with $a\ped{c}=1\unit{mm},\,h\ped{c}=50\unit{mm},\,\theta=20^{\circ}$ for temperatures ranging from $10^{\circ}$C up to $90^{\circ}$C. The right plot shows the evaporation rate at the temperature $T$ normalized by the evaporation rate at $T_0=23^{\circ}$C for specified mass fraction ratios.

13) Absolute runtime for the cases R1, R10, S1, S4 and S13 from \cref{sec:ResultsRoundCapillaries,sec:ResultsSquareCapillaries} split up into SE runtime and OF runtime.

14) Cross-section normalized evaporation rate (left) of water in humid air and normalized total water mass (right) for a gap with various length-to-width ratios at $T=23\unit{^{\circ}C},\, p=101325\unit{Pa},\, \varphi=17\%$. The dashed line in the $l\ped{G}/w\ped{G}=2$ case indicates an outlier due to a meshing error in sHM.

15) Artificial depinning in the cases S1, S4 and S13 (from left to right) for a mean diffusion length of $\bar{\chi}=17.5\unit{mm}$. The surfaces are simulated for a capillary height of $h\ped{c}=50\unit{mm}$ and a contact angle of $\theta=20^{\circ}$. The plot on the right shows the number of liquid fingers that rise to the top of the capillary in the cases S1, S4, S13 for various mean diffusion lengths. The surfaces on the left are marked in the plot on the right.

16a) Initialization issues without upper capillary limit and initial refinement.

16b) Without upper capillary limit and without initial refinement.

16c) With upper capillary limit and without initial refinement.

16d) With upper capillary limit and with initial refinement.

16) Effects of different initialization methods on the resulting liquid surface. In (b)-(d), the green surface with edges shows the solution after the first iteration and the orange surface shows the solution after running the SE-FIT optimization algorithm.
